The Void Phenomenon Revisited

The Void Phenomenon consists in the apparent discrepancy between the number of observed dwarf halos in cosmic voids and that expected from CDM simulations. We approach the problem considering the challenging prospects of detecting field dwarf systems with halo masses < 10^9 solar, via their possible HI emission. A brief review of recent work is followed by preliminary results from the ALFALFA survey, which suggest the possibility, but not yet the proof, that such objects may have been already detected towards the outskirts of the Local Group.

==> astro-ph_abstract.txt <==
Title: The Void Phenomenon Revisited
Authors: Riccardo Giovanelli (Dept. of Astronomy, Cornell University)
Comments: 6 pages, 2 postscript figures
Journal-ref: Proceedings of "Galaxies in Isolation", a conference held
in Granada, May 2009, ASP Conference Series, ed. Lourdes V. Montenegro 
et al., in press

The Void Phenomenon consists in the apparent discrepancy between 
the number of observed dwarf halos in cosmic voids and that 
expected from CDM simulations. We approach the problem considering 
the challenging prospects of detecting field dwarf systems with 
halo masses  < 10^9 solar, via their possible HI emission. 
A brief review of recent work is followed by preliminary results from 
the ALFALFA survey, which suggest the possibility, but not yet the proof, 
that such objects may have been already detected towards the outskirts
of the Local Group.

